Collision of molecular outflows in the L1448--C system

We present a study of the central zone of the star-forming region L1448 at 217--230 GHz ($\sim$ 1.3 mm) using ALMA observations. Our study focuses on the detection of proto-stellar molecular outflows and the interaction with the surrounding medium toward sources L1448--C(N) and L1448--C(S). Both sources exhibit continuum emission, with L1448--C(N) being the brightest one. Based on its spectral index and the associated bipolar outflow, the continuum emission is the most likely to be associated with a circumstellar disk. The $^{\rm 12}$CO(J=2$\rightarrow$1) and SiO(J= 5$\rightarrow$4) emissions associated with L1448--C(N) trace a bipolar outflow and a jet oriented along the northwest-southeast direction. The $^{\rm 12}$CO(J=2$\rightarrow$1) outflow for L1448--C(N) has a wide-open angle and a V-shape morphology. The SiO jet is highly collimated and has an axial extent comparable with the $^{\rm 12}$CO(J=2$\rightarrow$1) emission. There is not SiO(J= 5$\rightarrow$4) emission towards L1448--C(S), but there is $^{\rm 12}$CO(J=2$\rightarrow$1) emission. The observations revealed that the red-shifted lobes of the $^{\rm 12}$CO(J=2$\rightarrow$1) outflows of L1448--C(N) and L1448--C(S) are colliding. As a result of this interaction, the L1448-C(S) lobe seems to be truncated. The collision of the molecular outflows is also hinted by the SiO(J= 5$\rightarrow$4) emission, where the velocity dispersion increases significantly in the interaction zone. We also investigated whether it could be possible that this collision triggers the formation of new stars in the L1448--C system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
